An Interferometric SETI Observation of Kepler-111 b

The application of Very Long Baseline Interferometry (VLBI) to the Search for Extraterrestrial Intelligence (SETI) has been limited to date, despite the technique offering many advantages over traditional single-dish SETI observations. In order to further develop interferometry for SETI, we used the European VLBI Network (EVN) at $21$~cm to observe potential secondary phase calibrators in the Kepler field. Unfortunately, no secondary calibrators were detected. However, a VLBA primary calibrator in the field, J1926+4441, offset only $\sim1.88'$ from a nearby exoplanet Kepler-111~b, was correlated with high temporal $\left(0.25 \ \rm{s}\right)$ and spectral $\left(16384 \times 488\ \rm{Hz \ channels}\right)$ resolution. During the analysis of the high-resolution data, we identified a spectral feature that was present in both the auto and cross-correlation data with a central frequency of $1420.424\pm0.0002$ MHz and a width of 0.25 MHz. We demonstrate that the feature in the cross-correlations is an artefact in the data, associated with a significant increase in each telescope's noise figure due to the presence of \ion{H}{i} in the beam. This would typically go unnoticed in data correlated with standard spectral resolution. We flag (excluded from the subsequent analysis) these channels and phase rotate the data to the location of Kepler-111~b aided by the GAIA catalogue and search for signals with $\rm{SNR}>7$. At the time of our observations, we detect no transmitters with an Equivalent Isotropically Radiated Power (EIRP) > $\sim4\times10^{15}$ W.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
